Exploring the hot gaseous halo around an extremely massive and relativistic jet launching spiral galaxy with XMM-Newton

We present a deep XMM-Newton observation of the extremely massive, rapidly rotating, relativistic-jet-launching spiral galaxy 2MASX J23453268-0449256. Diffuse X-ray emission from the hot gaseous halo around the galaxy is robustly detected out to a radius of 160 kpc, corresponding roughly to 35 per cent of the virial radius ($\approx 450$ kpc). We fit the X-ray emission with the standard isothermal $\beta$ model, and it is found that the enclosed gas mass within 160 kpc is $1.15_{-0.24}^{+0.22} \times 10^{11} \, \rm{M}_{\odot}$. Extrapolating the gas mass profile out to the virial radius, the estimated gas mass is $8.25_{-1.77}^{+1.62} \times 10^{11} \, \rm{M}_{\odot}$, which makes up roughly 65 per cent of the total baryon mass content of the galaxy. When the stellar mass is considered and accounting for the statistical and systematic uncertainties, the baryon mass fraction within the virial radius is $0.121_{-0.043}^{+0.043}$, in agreement with the universal baryon fraction. The baryon mass fraction is consistent with all baryons falling within $r_{200}$, or with only half of the baryons falling within $r_{200}$. Similar to the massive spiral galaxies NGC 1961 and NGC 6753, we find a low value for the metal abundance of $\approx 0.1 {\rm{Z}}_{\odot}$, which appears uniform with radius. We also detect diffuse X-ray emission associated with the northern and southern lobes, possibly attributed to inverse Compton scattering of cosmic microwave background photons. The estimated energy densities of the electrons and magnetic field in these radio lobes suggest that they are electron-dominated by a factor of 10$-$200, depending on the choice of the lower cut-off energy of the electron spectrum.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
